Does k Matter? k-NN Hubness Analysis for Kernel Additive Modelling Vocal Separation

Kernel Additive Modelling (KAM) is a framework for source separation aiming to explicitly model inherent properties of sound sources to help with their identification and separation. KAM separates a given source by applying robust statistics on the selection of time-frequency bins obtained through a source-specific kernel, typically the k-NN function. Even though the parameter k appears to be key for a successful separation, little discussion on its influence or optimisation can be found in the literature. Here we propose a novel method, based on graph theory statistics, to automatically optimise $k$ in a vocal separation task. We introduce the k-NN hubness as an indicator to find a tailored k at a low computational cost. Subsequently, we evaluate our method in comparison to the common approach to choose k. We further discuss the influence and importance of this parameter with illuminating results.

==> res_hub.dat <==
1	2.04598920032802
2	2.65009279225052
3	2.42570657913281
4	3.42632826438725
5	3.69092999395886
6	4.01795786175657
7	3.61011794963369
8	4.72079087333034
9	3.51319505376673
10	4.98586902659027
11	4.98349618048074
12	5.10208485106448
13	5.53819378704266
14	5.92021539481185
15	5.88634539597421
16	5.96334143865860
17	6.37421820494732
18	6.30022322450908
19	6.03108345303695
20	7.09567290155395
21	7.25097399292904
22	7.60440509478507
23	7.72129525813757
24	7.02526466662000
25	8.00637459271291
26	8.03737130411717
27	5.98614182484916
28	8.70155329393634
29	8.67982359903635
30	7.97278461437773
31	8.71942416389252
32	8.93825114964974
33	8.66046533624600
34	9.37866334645952
35	9.46132733906159
36	9.42407791942481
37	9.60033821879248
38	7.44826084350317
39	9.65127447224546
40	10.2060663730547
41	10.3742071732468
42	10.5385202331304
43	11.1049025721212
44	11.1526965626015
45	11.6250162966835
46	12.1339920544120
47	12.3993684954497
48	12.4454230833621
49	12.7936842324487
50	14.3312057416448


==> res_min.dat <==
1	1.54287797006723
2	0.967840431292036
3	0.905092998655536
4	1.58718563957973
5	2.77037306217787
6	3.20091196779288
7	2.62042323998524
8	3.07442900141435
9	1.83469279488718
10	2.02199153318969
11	3.69541588753058
12	4.09534947547168
13	3.67083996892841
14	3.21319435718563
15	4.08693503368988
16	4.09007483155811
17	3.66746832671956
18	4.28412961334075
19	4.25508263827048
20	4.29096123651835
21	5.42279239803356
22	6.03236875784547
23	7.03867517465399
24	5.77843778251266
25	7.11573354381953
26	6.34277370117099
27	4.72877496954157
28	6.50979307311744
29	7.31048158909514
30	6.22638511703575
31	4.56441794210101
32	7.40484358486397
33	7.07850873445451
34	8.64104573152125
35	6.47191256139619
36	8.40230005704400
37	9.03870131926043
38	6.96412646334779
39	8.25180328711788
40	7.35778355693470
41	7.90899897630347
42	8.54263053949117
43	9.48059016242402
44	9.78997353325667
45	9.72594738236215
46	10.5447884905099
47	8.57894067708427
48	10.8954762839202
49	10.2630094667783
50	15.2458950086510


==> res_sdr.dat <==
1	2.08592867726514
2	2.43316988856583
3	2.63309502425978
4	3.61030289317026
5	3.85383143372810
6	3.89345234861335
7	4.07606581581539
8	4.73617779187472
9	4.74595627553242
10	4.83370511832092
11	4.88906899675275
12	5.08636929132502
13	5.36092260207717
14	5.89884791694937
15	5.92569135129430
16	6.20243526944217
17	6.26656035574597
18	6.54322918925652
19	6.95209520418896
20	7.29932699689202
21	7.30279600429379
22	7.69192992082818
23	7.85004106027797
24	7.87997364478381
25	8.13881484527095
26	8.16425088529780
27	8.35646921617454
28	8.58785928317490
29	8.69726150950600
30	8.88454189391773
31	8.95820874984635
32	8.99424022289086
33	9.33348533063334
34	9.41858969781836
35	9.44996854380582
36	9.59710005005607
37	9.64039485400364
38	9.66691572679417
39	9.71863718136525
40	10.3921394638780
41	10.3931890532425
42	10.6693987716774
43	11.0535568877754
44	11.1598201518118
45	11.5481485777189
46	12.1344885056080
47	12.2275224872651
48	12.5438580610001
49	12.7524544530001
50	15.5311836074333

